Galleon: Reshaping the Square Peg of NFV

Software is often used for Network Functions (NFs) -- such as firewalls, NAT, deep packet inspection, and encryption -- that are applied to traffic in the network. The community has hoped that NFV would enable rapid development of new NFs and leverage commodity computing infrastructure. However, the challenge for researchers and operators has been to align the square peg of high-speed packet processing with the round hole of cloud computing infrastructures and abstractions, all while delivering performance, scalability, and isolation. Past work has led to the belief that NFV is different enough that it requires novel, custom approaches that deviate from today's norms. To the contrary, we show that we can achieve performance, scalability, and isolation in NFV judiciously using mechanisms and abstractions of FaaS, the Linux kernel, NIC hardware, and OpenFlow switches. As such, with our system Galleon, NFV can be practically-deployable today in conventional cloud environments while delivering up to double the performance per core compared to the state of the art.

==> figs/data/chain1_profile.dat <==
Threshold Rate QLen TailLatency
85 593 128 161050
80 506 42 121600
75 475 33 104900
70 451 31 95050
65 427 30 89200
60 414 29 85100
55 410 26 80250
50 397 25 76550
45 336 23 72400
40 329 21 69700
35 292 19 64050
30 268 18 61800
25 256 18 59200
20 231 16 55650
15 207 14 51650
10 170 13 49150
5 146 11 43700
2 134 10 43100

==> figs/data/copying_packet_overhead.dat <==
Pktsize p50 p99
100 247 290
300 270 310
600 299 417
900 360 498
1200 419 585
1500 467 640

==> figs/data/cpu_chain1.dat <==
Thresh TailLatency MaxCores AvgCores
85 161050 4 3.1
80 121600 5 3.48
75 104900 5 3.6
70 95050 5 3.72
65 89200 6 4.2
60 85100 6 4.37
55 80250 7 4.84
50 76550 7 5
45 72400 8 5.72
40 69700 9 6.15
35 64050 10 6.88
30 61800 11 7.61
25 59200 13 8.76
20 55650 15 9.96
15 51650 19 11.8
10 49150 23 14.76
5 43700 32 19.59
2 43100 41 25.56

==> figs/data/cpu_chain2.dat <==
Thresh TailLatency MaxCores AvgCores
30 171600 19 12.78
25 100600 21 13.99
20 99600 24 15.31
15 86250 28 17.87
10 80500 31 20.13
5 76800 42 26.15
2 73150 50 31.73

==> figs/data/cpu_chain3.dat <==
Thresh TailLatency MaxCores AvgCores
85 223500 4 3.12
80 133100 5 3.55
75 104650 5 3.65
70 91050 5 3.76
65 85350 6 4.18
60 81950 6 4.33
55 78100 7 4.76
50 74800 7 4.98
45 71050 8 5.55
40 67600 9 6.16
35 63300 10 6.74
30 59900 11 7.54
25 56700 13 8.62
20 54800 15 10.05
15 50300 19 11.65
10 46400 24 15.21
5 46050 32 19.84
2 43650 44 26.36

==> figs/data/isolation_comp_tput.dat <==
ChainLength	Metron	Quadrant	NetBricks	NFVNice+PktCopy
1	2700	3000	2070	2850
2	1890	1800	1290	1150
3	1335	1200	940	736
4	1050	950	736	536
5	850 790	610	426
6	710	670	527	347


==> figs/data/sriov_comp_delay.dat <==
p sriov64 host64 sriov1500 host1500
1 9000 9000 16600 16500
10 9000	9100 16900 16900
20 9100	9100 16900 16900
30 9100	9200 16900 17000
40 9200	9200 17000 17000
50 9200	9300 17000 17000
60 9300	9300 17000 17000
70 9300	9400 17000 17000
80 9400	9400 17000 17100
90 9400	9500 17100 17100
95 9500	9600 17200 17200
99 11400 11300 19400 19000

